Binary neutron star merger rate via the luminosity function of short gamma-ray bursts

The luminosity function of short Gamma Ray Bursts (GRBs) is modelled by using the available catalogue data of all short GRBs (sGRBs) detected till October, 2017. The luminosities are estimated via the `pseudo-redshifts' obtained from the `Yonetoku correlation', assuming a standard delay distribution between the cosmic star formation rate and the production rate of their progenitors. While the simple powerlaw is ruled out to high confidence, the data is fit well both by exponential cutoff powerlaw and broken powerlaw models. Using the derived parameters of these models along with conservative values in the jet opening angles seen from afterglow observations, the true rate of short GRBs are derived. Assuming a short GRB is produced from each binary neutron star merger (BNSM), the rate of gravitational wave (GW) detections from these mergers are derived for the past, present and future configurations of the GW detector networks. Stringent lower limits of $1.87 \pyr$ for the aLIGO-VIRGO, and $3.11 \pyr$ for the upcoming aLIGO-VIRGO-KAGRA-LIGO/India configurations are thus derived for the BNSM rate at $68 \%$ confidence. The BNSM rates calculated from this work and that independently inferred from the observation of the only confirmed BNSM observed till date, are shown to have a mild tension; however the scenario that all BNSMs produce sGRBs cannot be ruled out.

==> GW__bbl.txt <==
\bibitem[{Abbott {et~al.}(2016{\natexlab{a}})Abbott, Abbott, Abbott, Abernathy,
  Acernese, Ackley, Adams, Adams, Addesso, Adhikari, Adya, Affeldt, Agathos,
  Agatsuma, Aggarwal, Aguiar, Aiello, Ain, Ajith, Allen, Allocca, Altin,
  Anderson, Anderson, Arai, Arain, Araya, Arceneaux, Areeda, Arnaud, Arun,
  Ascenzi, Ashton, Ast, Aston, Astone, Aufmuth, Aulbert, Babak, Bacon, Bader,
  Baker, Baldaccini, Ballardin, Ballmer, Barayoga, Barclay, Barish, Barker,
  Barone, Barr, Barsotti, Barsuglia, Barta, Bartlett, Barton, Bartos, Bassiri,
  Basti, Batch, Baune, Bavigadda, Bazzan, Behnke, Bejger, Belczynski, Bell,
  Bell, Berger, Bergman, Bergmann, Berry, Bersanetti, Bertolini, Betzwieser,
  Bhagwat, Bhandare, Bilenko, Billingsley, Birch, Birney, Birnholtz, Biscans,
  Bisht, Bitossi, Biwer, Bizouard, Blackburn, Blair, Blair, Blair, Bloemen,
  Bock, Bodiya, Boer, Bogaert, Bogan, Bohe, Bojtos, Bond, Bondu, Bonnand, Boom,
  Bork, Boschi, Bose, Bouffanais, Bozzi, Bradaschia, Brady, Braginsky,
  Branchesi, Brau, Briant, Brillet, Brinkmann, Brisson, Brockill, Brooks,
  Brown, Brown, Brown, Buchanan, Buikema, Bulik, Bulten, Buonanno, Buskulic,
  Buy, Byer, Cabero, Cadonati, Cagnoli, Cahillane, Bustillo, Callister,
  Calloni, Camp, Cannon, Cao, Capano, Capocasa, Carbognani, Caride, Diaz,
  Casentini, Caudill, Cavagli\`a, Cavalier, Cavalieri, Cella, Cepeda, Baiardi,
  Cerretani, Cesarini, Chakraborty, Chalermsongsak, Chamberlin, Chan, Chao,
  Charlton, Chassande-Mottin, Chen, Chen, Cheng, Chincarini, Chiummo, Cho, Cho,
  Chow, Christensen, Chu, Chua, Chung, Ciani, Clara, Clark, Cleva, Coccia,
  Cohadon, Colla, Collette, Cominsky, Constancio, Conte, Conti, Cook, Corbitt,
  Cornish, Corsi, Cortese, Costa, Coughlin, Coughlin, Coulon, Countryman,
  Couvares, Cowan, Coward, Cowart, Coyne, Coyne, Craig, Creighton, Creighton,
  Cripe, Crowder, Cruise, Cumming, Cunningham, Cuoco, Canton, Danilishin,
  D'Antonio, Danzmann, Darman, Da~Silva~Costa, Dattilo, Dave, Daveloza, Davier,
  Davies, Daw, Day, De, DeBra, Debreczeni, Degallaix, De~Laurentis,
  Del\'eglise, Del~Pozzo, Denker, Dent, Dereli, Dergachev, DeRosa, De~Rosa,
  DeSalvo, Dhurandhar, D\'{\i}az, Di~Fiore, Di~Giovanni, Di~Lieto, Di~Pace,
  Di~Palma, Di~Virgilio, Dojcinoski, Dolique, Donovan, Dooley, Doravari,
  Douglas, Downes, Drago, Drever, Driggers, Du, Ducrot, Dwyer, Edo, Edwards,
  Effler, Eggenstein, Ehrens, Eichholz, Eikenberry, Engels, Essick, Etzel,
  Evans, Evans, Everett, Factourovich, Fafone, Fair, Fairhurst, Fan, Fang,
  Farinon, Farr, Farr, Favata, Fays, Fehrmann, Fejer, Feldbaum, Ferrante,
  Ferreira, Ferrini, Fidecaro, Finn, Fiori, Fiorucci, Fisher, Flaminio,
  Fletcher, Fong, Fournier, Franco, Frasca, Frasconi, Frede, Frei, Freise,
  Frey, Frey, Fricke, Fritschel, Frolov, Fulda, Fyffe, Gabbard, Gair,
  Gammaitoni, Gaonkar, Garufi, Gatto, Gaur, Gehrels, Gemme, Gendre, Genin,
  Gennai, George, Gergely, Germain, Ghosh, Ghosh, Ghosh, Giaime, Giardina,
  Giazotto, Gill, Glaefke, Gleason, Goetz, Goetz, Gondan, Gonz\'alez, Castro,
  Gopakumar, Gordon, Gorodetsky, Gossan, Gosselin, Gouaty, Graef, Graff,
  Granata, Grant, Gras, Gray, Greco, Green, Greenhalgh, Groot, Grote,
  Grunewald, Guidi, Guo, Gupta, Gupta, Gushwa, Gustafson, Gustafson, Hacker,
  Hall, Hall, Hammond, Haney, Hanke, Hanks, Hanna, Hannam, Hanson, Hardwick,
  Harms, Harry, Harry, Hart, Hartman, Haster, Haughian, Healy, Heefner,
  Heidmann, Heintze, Heinzel, Heitmann, Hello, Hemming, Hendry, Heng, Hennig,
  Heptonstall, Heurs, Hild, Hoak, Hodge, Hofman, Hollitt, Holt, Holz, Hopkins,
  Hosken, Hough, Houston, Howell, Hu, Huang, Huerta, Huet, Hughey, Husa,
  Huttner, Huynh-Dinh, Idrisy, Indik, Ingram, Inta, Isa, Isac, Isi, Islas,
  Isogai, Iyer, Izumi, Jacobson, Jacqmin, Jang, Jani, Jaranowski, Jawahar,
  Jim\'enez-Forteza, Johnson, Johnson-McDaniel, Jones, Jones, Jonker, Ju,
  Haris, Kalaghatgi, Kalogera, Kandhasamy, Kang, Kanner, Karki, Kasprzack,
  Katsavounidis, Katzman, Kaufer, Kaur, Kawabe, Kawazoe, K\'ef\'elian, Kehl,
  Keitel, Kelley, Kells, Kennedy, Keppel, Key, Khalaidovski, Khalili, Khan,
  Khan, Khan, Khazanov, Kijbunchoo, Kim, Kim, Kim, Kim, Kim, Kim, King, King,
  Kinzel, Kissel, Kleybolte, Klimenko, Koehlenbeck, Kokeyama, Koley,
  Kondrashov, Kontos, Koranda, Korobko, Korth, Kowalska, Kozak, Kringel,
  Krishnan, Kr\'olak, Krueger, Kuehn, Kumar, Kumar, Kuo, Kutynia, Kwee, Lackey,
  Landry, Lange, Lantz, Lasky, Lazzarini, Lazzaro, Leaci, Leavey, Lebigot, Lee,
  Lee, Lee, Lee, Lenon, Leonardi, Leong, Leroy, Letendre, Levin, Levine, Li,
  Libson, Littenberg, Lockerbie, Logue, Lombardi, London, Lord, Lorenzini,
  Loriette, Lormand, Losurdo, Lough, Lousto, Lovelace, L\"uck, Lundgren, Luo,
  Lynch, Ma, MacDonald, Machenschalk, MacInnis, Macleod, Maga\~na Sandoval,
  Magee, Mageswaran, Majorana, Maksimovic, Malvezzi, Man, Mandel, Mandic,
  Mangano, Mansell, Manske, Mantovani, Marchesoni, Marion, M\'arka, M\'arka,
  Markosyan, Maros, Martelli, Martellini, Martin, Martin, Martynov, Marx,
  Mason, Masserot, Massinger, Masso-Reid, Matichard, Matone, Mavalvala,
  Mazumder, Mazzolo, McCarthy, McClelland, McCormick, McGuire, McIntyre,
  McIver, McManus, McWilliams, Meacher, Meadors, Meidam, Melatos, Mendell,
  Mendoza-Gandara, Mercer, Merilh, Merzougui, Meshkov, Messenger, Messick,
  Meyers, Mezzani, Miao, Michel, Middleton, Mikhailov, Milano, Miller,
  Millhouse, Minenkov, Ming, Mirshekari, Mishra, Mitra, Mitrofanov,
  Mitselmakher, Mittleman, Moggi, Mohan, Mohapatra, Montani, Moore, Moore,
  Moraru, Moreno, Morriss, Mossavi, Mours, Mow-Lowry, Mueller, Mueller, Muir,
  Mukherjee, Mukherjee, Mukherjee, Mukund, Mullavey, Munch, Murphy, Murray,
  Mytidis, Nardecchia, Naticchioni, Nayak, Necula, Nedkova, Nelemans, Neri,
  Neunzert, Newton, Nguyen, Nielsen, Nissanke, Nitz, Nocera, Nolting,
  Normandin, Nuttall, Oberling, Ochsner, O'Dell, Oelker, Ogin, Oh, Oh, Ohme,
  Oliver, Oppermann, Oram, O'Reilly, O'Shaughnessy, Ott, Ottaway, Ottens,
  Overmier, Owen, Pai, Pai, Palamos, Palashov, Palomba, Pal-Singh, Pan, Pan,
  Pankow, Pannarale, Pant, Paoletti, Paoli, Papa, Paris, Parker, Pascucci,
  Pasqualetti, Passaquieti, Passuello, Patricelli, Patrick, Pearlstone,
  Pedraza, Pedurand, Pekowsky, Pele, Penn, Perreca, Pfeiffer, Phelps, Piccinni,
  Pichot, Pickenpack, Piergiovanni, Pierro, Pillant, Pinard, Pinto, Pitkin,
  Poeld, Poggiani, Popolizio, Post, Powell, Prasad, Predoi, Premachandra,
  Prestegard, Price, Prijatelj, Principe, Privitera, Prix, Prodi, Prokhorov,
  Puncken, Punturo, Puppo, P\"urrer, Qi, Qin, Quetschke, Quintero,
  Quitzow-James, Raab, Rabeling, Radkins, Raffai, Raja, Rakhmanov, Ramet,
  Rapagnani, Raymond, Razzano, Re, Read, Reed, Regimbau, Rei, Reid, Reitze,
  Rew, Reyes, Ricci, Riles, Robertson, Robie, Robinet, Rocchi, Rolland,
  Rollins, Roma, Romano, Romano, Romanov, Romie, Rosi\ifmmode~\acute{n}\else
  \'{n}\fi{}ska, Rowan, R\"udiger, Ruggi, Ryan, Sachdev, Sadecki, Sadeghian,
  Salconi, Saleem, Salemi, Samajdar, Sammut, Sampson, Sanchez, Sandberg,
  Sandeen, Sanders, Sanders, Sassolas, Sathyaprakash, Saulson, Sauter, Savage,
  Sawadsky, Schale, Schilling, Schmidt, Schmidt, Schnabel, Schofield,
  Sch\"onbeck, Schreiber, Schuette, Schutz, Scott, Scott, Sellers, Sengupta,
  Sentenac, Sequino, Sergeev, Serna, Setyawati, Sevigny, Shaddock, Shaffer,
  Shah, Shahriar, Shaltev, Shao, Shapiro, Shawhan, Sheperd, Shoemaker,
  Shoemaker, Siellez, Siemens, Sigg, Silva, Simakov, Singer, Singer, Singh,
  Singh, Singhal, Sintes, Slagmolen, Smith, Smith, Smith, Smith, Son, Sorazu,
  Sorrentino, Souradeep, Srivastava, Staley, Steinke, Steinlechner,
  Steinlechner, Steinmeyer, Stephens, Stevenson, Stone, Strain, Straniero,
  Stratta, Strauss, Strigin, Sturani, Stuver, Summerscales, Sun, Sutton,
  Swinkels, Szczepa\ifmmode~\acute{n}\else \'{n}\fi{}czyk, Tacca, Talukder,
  Tanner, T\'apai, Tarabrin, Taracchini, Taylor, Theeg, Thirugnanasambandam,
  Thomas, Thomas, Thomas, Thorne, Thorne, Thrane, Tiwari, Tiwari, Tokmakov,
  Tomlinson, Tonelli, Torres, Torrie, T\"oyr\"a, Travasso, Traylor, Trifir\`o,
  Tringali, Trozzo, Tse, Turconi, Tuyenbayev, Ugolini, Unnikrishnan, Urban,
  Usman, Vahlbruch, Vajente, Valdes, Vallisneri, van Bakel, van Beuzekom,
  van~den Brand, Van Den~Broeck, Vander-Hyde, van~der Schaaf, van Heijningen,
  van Veggel, Vardaro, Vass, Vas\'uth, Vaulin, Vecchio, Vedovato, Veitch,
  Veitch, Venkateswara, Verkindt, Vetrano, Vicer\'e, Vinciguerra, Vine, Vinet,
  Vitale, Vo, Vocca, Vorvick, Voss, Vousden, Vyatchanin, Wade, Wade, Wade,
  Waldman, Walker, Wallace, Walsh, Wang, Wang, Wang, Wang, Wang, Ward, Ward,
  Warner, Was, Weaver, Wei, Weinert, Weinstein, Weiss, Welborn, Wen,
  We\ss{}els, Westphal, Wette, Whelan, Whitcomb, White, Whiting, Wiesner,
  Wilkinson, Willems, Williams, Williams, Williamson, Willis, Willke, Wimmer,
  Winkelmann, Winkler, Wipf, Wiseman, Wittel, Woan, Worden, Wright, Wu, Yablon,
  Yakushin, Yam, Yamamoto, Yancey, Yap, Yu, Yvert, Zadro\ifmmode~\dot{z}\else
  \.{z}\fi{}ny, Zangrando, Zanolin, Zendri, Zevin, Zhang, Zhang, Zhang, Zhang,
  Zhao, Zhou, Zhou, Zhu, Zucker, Zuraw, \& Zweizig}]{GW150914-2016}
Abbott, B.~P., Abbott, R., Abbott, T.~D., {et~al.} 2016{\natexlab{a}}, Phys. Rev. Lett., 116, 061102


\bibitem[{Abbott {et~al.}(2016{\natexlab{b}})Abbott, Abbott, Abbott, Abernathy,
  Acernese, Ackley, Adams, Adams, Addesso, Adhikari, Adya, Affeldt, Agathos,
  Agatsuma, Aggarwal, Aguiar, Aiello, Ain, Ajith, Allen, Allocca, Altin,
  Anderson, Anderson, Arai, Araya, Arceneaux, Areeda, Arnaud, Arun, Ascenzi,
  Ashton, Ast, Aston, Astone, Aufmuth, Aulbert, Babak, Bacon, Bader, Baker,
  Baldaccini, Ballardin, Ballmer, Barayoga, Barclay, Barish, Barker, Barone,
  Barr, Barsotti, Barsuglia, Barta, Bartlett, Bartos, Bassiri, Basti, Batch,
  Baune, Bavigadda, Bazzan, Bejger, Bell, Berger, Bergmann, Berry, Bersanetti,
  Bertolini, Betzwieser, Bhagwat, Bhandare, Bilenko, Billingsley, Birch,
  Birney, Birnholtz, Biscans, Bisht, Bitossi, Biwer, Bizouard, Blackburn,
  Blair, Blair, Blair, Bloemen, Bock, Boer, Bogaert, Bogan, Bohe, Bond, Bondu,
  Bonnand, Boom, Bork, Boschi, Bose, Bouffanais, Bozzi, Bradaschia, Brady,
  Braginsky, Branchesi, Brau, Briant, Brillet, Brinkmann, Brisson, Brockill,
  Broida, Brooks, Brown, Brown, Brown, Brunett, Buchanan, Buikema, Bulik,
  Bulten, Buonanno, Buskulic, Buy, Byer, Cabero, Cadonati, Cagnoli, Cahillane,
  Calder\'on~Bustillo, Callister, Calloni, Camp, Cannon, Cao, Capano, Capocasa,
  Carbognani, Caride, Casanueva~Diaz, Casentini, Caudill, Cavagli\`a, Cavalier,
  Cavalieri, Cella, Cepeda, Cerboni~Baiardi, Cerretani, Cesarini, Chamberlin,
  Chan, Chao, Charlton, Chassande-Mottin, Cheeseboro, Chen, Chen, Cheng,
  Chincarini, Chiummo, Cho, Cho, Chow, Christensen, Chu, Chua, Chung, Ciani,
  Clara, Clark, Cleva, Coccia, Cohadon, Colla, Collette, Cominsky, Constancio,
  Conte, Conti, Cook, Corbitt, Cornish, Corsi, Cortese, Costa, Coughlin,
  Coughlin, Coulon, Countryman, Couvares, Cowan, Coward, Cowart, Coyne, Coyne,
  Craig, Creighton, Cripe, Crowder, Cumming, Cunningham, Cuoco, Dal~Canton,
  Danilishin, D'Antonio, Danzmann, Darman, Dasgupta, Da~Silva~Costa, Dattilo,
  Dave, Davier, Davies, Daw, Day, De, DeBra, Debreczeni, Degallaix,
  De~Laurentis, Del\'eglise, Del~Pozzo, Denker, Dent, Dergachev, De~Rosa,
  DeRosa, DeSalvo, Devine, Dhurandhar, D\'{\i}az, Di~Fiore, Di~Giovanni,
  Di~Girolamo, Di~Lieto, Di~Pace, Di~Palma, Di~Virgilio, Dolique, Donovan,
  Dooley, Doravari, Douglas, Downes, Drago, Drever, Driggers, Ducrot, Dwyer,
  Edo, Edwards, Effler, Eggenstein, Ehrens, Eichholz, Eikenberry, Engels,
  Essick, Etzel, Evans, Evans, Everett, Factourovich, Fafone, Fair, Fairhurst,
  Fan, Fang, Farinon, Farr, Farr, Favata, Fays, Fehrmann, Fejer, Fenyvesi,
  Ferrante, Ferreira, Ferrini, Fidecaro, Fiori, Fiorucci, Fisher, Flaminio,
  Fletcher, Fong, Fournier, Frasca, Frasconi, Frei, Freise, Frey, Frey,
  Fritschel, Frolov, Fulda, Fyffe, Gabbard, Gair, Gammaitoni, Gaonkar, Garufi,
  Gaur, Gehrels, Gemme, Geng, Genin, Gennai, George, Gergely, Germain, Ghosh,
  Ghosh, Ghosh, Giaime, Giardina, Giazotto, Gill, Glaefke, Goetz, Goetz,
  Gondan, Gonz\'alez, Gonzalez~Castro, Gopakumar, Gordon, Gorodetsky, Gossan,
  Gosselin, Gouaty, Grado, Graef, Graff, Granata, Grant, Gras, Gray, Greco,
  Green, Groot, Grote, Grunewald, Guidi, Guo, Gupta, Gupta, Gushwa, Gustafson,
  Gustafson, Hacker, Hall, Hall, Hamilton, Hammond, Haney, Hanke, Hanks, Hanna,
  Hannam, Hanson, Hardwick, Harms, Harry, Harry, Hart, Hartman, Haster,
  Haughian, Healy, Heidmann, Heintze, Heitmann, Hello, Hemming, Hendry, Heng,
  Hennig, Henry, Heptonstall, Heurs, Hild, Hoak, Hofman, Holt, Holz, Hopkins,
  Hough, Houston, Howell, Hu, Huang, Huerta, Huet, Hughey, Husa, Huttner,
  Huynh-Dinh, Indik, Ingram, Inta, Isa, Isac, Isi, Isogai, Iyer, Izumi,
  Jacqmin, Jang, Jani, Jaranowski, Jawahar, Jian, Jim\'enez-Forteza, Johnson,
  Johnson-McDaniel, Jones, Jones, Jonker, Ju, K, Kalaghatgi, Kalogera,
  Kandhasamy, Kang, Kanner, Kapadia, Karki, Karvinen, Kasprzack, Katsavounidis,
  Katzman, Kaufer, Kaur, Kawabe, K\'ef\'elian, Kehl, Keitel, Kelley, Kells,
  Kennedy, Key, Khalili, Khan, Khan, Khan, Khazanov, Kijbunchoo, Kim, Kim, Kim,
  Kim, Kim, Kim, Kim, Kimbrell, King, King, Kissel, Klein, Kleybolte, Klimenko,
  Koehlenbeck, Koley, Kondrashov, Kontos, Korobko, Korth, Kowalska, Kozak,
  Kringel, Krishnan, Kr\'olak, Krueger, Kuehn, Kumar, Kumar, Kuo, Kutynia,
  Lackey, Landry, Lange, Lantz, Lasky, Laxen, Lazzarini, Lazzaro, Leaci,
  Leavey, Lebigot, Lee, Lee, Lee, Lee, Lenon, Leonardi, Leong, Leroy, Letendre,
  Levin, Lewis, Li, Libson, Littenberg, Lockerbie, Lombardi, London, Lord,
  Lorenzini, Loriette, Lormand, Losurdo, Lough, Lousto, L\"uck, Lundgren,
  Lynch, Ma, Machenschalk, MacInnis, Macleod, Maga\~na Sandoval, Maga\~na
  Zertuche, Magee, Majorana, Maksimovic, Malvezzi, Man, Mandel, Mandic,
  Mangano, Mansell, Manske, Mantovani, Marchesoni, Marion, M\'arka, M\'arka,
  Markosyan, Maros, Martelli, Martellini, Martin, Martynov, Marx, Mason,
  Masserot, Massinger, Masso-Reid, Mastrogiovanni, Matichard, Matone,
  Mavalvala, Mazumder, McCarthy, McClelland, McCormick, McGuire, McIntyre,
  McIver, McManus, McRae, McWilliams, Meacher, Meadors, Meidam, Melatos,
  Mendell, Mercer, Merilh, Merzougui, Meshkov, Messenger, Messick, Metzdorff,
  Meyers, Mezzani, Miao, Michel, Middleton, Mikhailov, Milano, Miller, Miller,
  Miller, Miller, Millhouse, Minenkov, Ming, Mirshekari, Mishra, Mitra,
  Mitrofanov, Mitselmakher, Mittleman, Moggi, Mohan, Mohapatra, Montani, Moore,
  Moore, Moraru, Moreno, Morriss, Mossavi, Mours, Mow-Lowry, Mueller, Muir,
  Mukherjee, Mukherjee, Mukherjee, Mukund, Mullavey, Munch, Murphy, Murray,
  Mytidis, Nardecchia, Naticchioni, Nayak, Nedkova, Nelemans, Nelson, Neri,
  Neunzert, Newton, Nguyen, Nielsen, Nissanke, Nitz, Nocera, Nolting,
  Normandin, Nuttall, Oberling, Ochsner, O'Dell, Oelker, Ogin, Oh, Oh, Ohme,
  Oliver, Oppermann, Oram, O'Reilly, O'Shaughnessy, Ottaway, Overmier, Owen,
  Pai, Pai, Palamos, Palashov, Palomba, Pal-Singh, Pan, Pankow, Pannarale,
  Pant, Paoletti, Paoli, Papa, Paris, Parker, Pascucci, Pasqualetti,
  Passaquieti, Passuello, Patricelli, Patrick, Pearlstone, Pedraza, Pedurand,
  Pekowsky, Pele, Penn, Perreca, Perri, Pfeiffer, Phelps, Piccinni, Pichot,
  Piergiovanni, Pierro, Pillant, Pinard, Pinto, Pitkin, Poe, Poggiani,
  Popolizio, Post, Powell, Prasad, Predoi, Prestegard, Price, Prijatelj,
  Principe, Privitera, Prix, Prodi, Prokhorov, Puncken, Punturo, Puppo,
  P\"urrer, Qi, Qin, Qiu, Quetschke, Quintero, Quitzow-James, Raab, Rabeling,
  Radkins, Raffai, Raja, Rajan, Rakhmanov, Rapagnani, Raymond, Razzano, Re,
  Read, Reed, Regimbau, Rei, Reid, Reitze, Rew, Reyes, Ricci, Riles, Rizzo,
  Robertson, Robie, Robinet, Rocchi, Rolland, Rollins, Roma, Romano, Romano,
  Romanov, Romie, Rosi\ifmmode~\acute{n}\else \'{n}\fi{}ska, Rowan, R\"udiger,
  Ruggi, Ryan, Sachdev, Sadecki, Sadeghian, Sakellariadou, Salconi, Saleem,
  Salemi, Samajdar, Sammut, Sanchez, Sandberg, Sandeen, Sanders, Sassolas,
  Sathyaprakash, Saulson, Sauter, Savage, Sawadsky, Schale, Schilling, Schmidt,
  Schmidt, Schnabel, Schofield, Sch\"onbeck, Schreiber, Schuette, Schutz,
  Scott, Scott, Sellers, Sengupta, Sentenac, Sequino, Sergeev, Setyawati,
  Shaddock, Shaffer, Shahriar, Shaltev, Shapiro, Shawhan, Sheperd, Shoemaker,
  Shoemaker, Siellez, Siemens, Sieniawska, Sigg, Silva, Singer, Singer, Singh,
  Singh, Singhal, Sintes, Slagmolen, Smith, Smith, Smith, Son, Sorazu,
  Sorrentino, Souradeep, Srivastava, Staley, Steinke, Steinlechner,
  Steinlechner, Steinmeyer, Stephens, Stevenson, Stone, Strain, Straniero,
  Stratta, Strauss, Strigin, Sturani, Stuver, Summerscales, Sun, Sunil, Sutton,
  Swinkels, Szczepa\ifmmode~\acute{n}\else \'{n}\fi{}czyk, Tacca, Talukder,
  Tanner, T\'apai, Tarabrin, Taracchini, Taylor, Theeg, Thirugnanasambandam,
  Thomas, Thomas, Thomas, Thorne, Thrane, Tiwari, Tiwari, Tokmakov, Toland,
  Tomlinson, Tonelli, Tornasi, Torres, Torrie, T\"oyr\"a, Travasso, Traylor,
  Trifir\`o, Tringali, Trozzo, Tse, Turconi, Tuyenbayev, Ugolini, Unnikrishnan,
  Urban, Usman, Vahlbruch, Vajente, Valdes, Vallisneri, van Bakel, van
  Beuzekom, van~den Brand, Van Den~Broeck, Vander-Hyde, van~der Schaaf, van
  Heijningen, van Veggel, Vardaro, Vass, Vas\'uth, Vaulin, Vecchio, Vedovato,
  Veitch, Veitch, Venkateswara, Verkindt, Vetrano, Vicer\'e, Vinciguerra, Vine,
  Vinet, Vitale, Vo, Vocca, Vorvick, Voss, Vousden, Vyatchanin, Wade, Wade,
  Wade, Walker, Wallace, Walsh, Wang, Wang, Wang, Wang, Wang, Ward, Warner,
  Was, Weaver, Wei, Weinert, Weinstein, Weiss, Wen, We\ss{}els, Westphal,
  Wette, Whelan, Whiting, Williams, Williamson, Willis, Willke, Wimmer,
  Winkler, Wipf, Wittel, Woan, Woehler, Worden, Wright, Wu, Wu, Yablon, Yam,
  Yamamoto, Yancey, Yu, Yvert, Zadro\ifmmode~\dot{z}\else \.{z}\fi{}ny,
  Zangrando, Zanolin, Zendri, Zevin, Zhang, Zhang, Zhang, Zhao, Zhou, Zhou,
  Zhu, Zucker, Zuraw, Zweizig, Boyle, Hemberger, Kidder, Lovelace, Ossokine,
  Scheel, Szilagyi, \& Teukolsky}]{GW151226-2016}
Abbott, B.~P., Abbott, R., Abbott, T.~D., {et~al.} 2016{\natexlab{b}}, Phys.
  Rev. Lett., 116, 241103

\bibitem[{{Abbott} {et~al.}(2016){Abbott}, {Abbott}, {Abbott}, {Abernathy},
  {Acernese}, {Ackley}, {Adams}, {Adams}, {Addesso}, {Adhikari}, \&
  et~al.}]{Abbott_et_al.-2016-review}
{Abbott}, B.~P., {Abbott}, R., {Abbott}, T.~D., {et~al.} 2016, Living Reviews
  in Relativity, 19, 1

\bibitem[{Abbott {et~al.}(2017{\natexlab{a}})Abbott, Abbott, Abbott, Acernese, Ackley, Adams,
  Adams, Addesso, Adhikari, Adya, Affeldt, Afrough, Agarwal, Agathos, Agatsuma,
  Aggarwal, Aguiar, Aiello, Ain, Ajith, Allen, Allen, Allocca, Altin, Amato,
  Ananyeva, Anderson, Anderson, Antier, Appert, Arai, Araya, Areeda, Arnaud,
  Arun, Ascenzi, Ashton, Ast, Aston, Astone, Aufmuth, Aulbert, AultONeal,
  Avila-Alvarez, Babak, Bacon, Bader, Bae, Baker, Baldaccini, Ballardin,
  Ballmer, Banagiri, Barayoga, Barclay, Barish, Barker, Barone, Barr, Barsotti,
  Barsuglia, Barta, Bartlett, Bartos, Bassiri, Basti, Batch, Baune, Bawaj,
  Bazzan, B\'ecsy, Beer, Bejger, Belahcene, Bell, Berger, Bergmann, Berry,
  Bersanetti, Bertolini, Betzwieser, Bhagwat, Bhandare, Bilenko, Billingsley,
  Billman, Birch, Birney, Birnholtz, Biscans, Bisht, Bitossi, Biwer, Bizouard,
  Blackburn, Blackman, Blair, Blair, Blair, Bloemen, Bock, Bode, Boer, Bogaert,
  Bohe, Bondu, Bonnand, Boom, Bork, Boschi, Bose, Bouffanais, Bozzi,
  Bradaschia, Brady, Braginsky, Branchesi, Brau, Briant, Brillet, Brinkmann,
  Brisson, Brockill, Broida, Brooks, Brown, Brown, Brown, Brunett, Buchanan,
  Buikema, Bulik, Bulten, Buonanno, Buskulic, Buy, Byer, Cabero, Cadonati,
  Cagnoli, Cahillane, Calder\'on~Bustillo, Callister, Calloni, Camp, Canepa,
  Canizares, Cannon, Cao, Cao, Capano, Capocasa, Carbognani, Caride, Carney,
  Casanueva~Diaz, Casentini, Caudill, Cavagli\`a, Cavalier, Cavalieri, Cella,
  Cepeda, Cerboni~Baiardi, Cerretani, Cesarini, Chamberlin, Chan, Chao,
  Charlton, Chassande-Mottin, Chatterjee, Chatziioannou, Cheeseboro, Chen,
  Chen, Cheng, Chincarini, Chiummo, Chmiel, Cho, Cho, Chow, Christensen, Chu,
  Chua, Chua, Chung, Chung, Ciani, Ciolfi, Cirelli, Cirone, Clara, Clark,
  Cleva, Cocchieri, Coccia, Cohadon, Colla, Collette, Cominsky, Constancio,
  Conti, Cooper, Corban, Corbitt, Corley, Cornish, Corsi, Cortese, Costa,
  Coughlin, Coughlin, Coulon, Countryman, Couvares, Covas, Cowan, Coward,
  Cowart, Coyne, Coyne, Creighton, Creighton, Cripe, Crowder, Cullen, Cumming,
  Cunningham, Cuoco, Dal~Canton, Danilishin, D'Antonio, Danzmann, Dasgupta,
  Da~Silva~Costa, Dattilo, Dave, Davier, Davis, Daw, Day, De, DeBra, Deelman,
  Degallaix, De~Laurentis, Del\'eglise, Del~Pozzo, Denker, Dent, Dergachev,
  De~Rosa, DeRosa, DeSalvo, Devenson, Devine, Dhurandhar, D\'{\i}az, Di~Fiore,
  Di~Giovanni, Di~Girolamo, Di~Lieto, Di~Pace, Di~Palma, Di~Renzo, Doctor,
  Dolique, Donovan, Dooley, Doravari, Dorrington, Douglas, Dovale~\'Alvarez,
  Downes, Drago, Drever, Driggers, Du, Ducrot, Duncan, Dwyer, Edo, Edwards,
  Effler, Eggenstein, Ehrens, Eichholz, Eikenberry, Eisenstein, Essick,
  Etienne, Etzel, Evans, Evans, Factourovich, Fafone, Fair, Fairhurst, Fan,
  Farinon, Farr, Farr, Fauchon-Jones, Favata, Fays, Fehrmann, Feicht, Fejer,
  Fernandez-Galiana, Ferrante, Ferreira, Ferrini, Fidecaro, Fiori, Fiorucci,
  Fisher, Flaminio, Fletcher, Fong, Forsyth, Forsyth, Fournier, Frasca,
  Frasconi, Frei, Freise, Frey, Frey, Fries, Fritschel, Frolov, Fulda, Fyffe,
  Gabbard, Gabel, Gadre, Gaebel, Gair, Gammaitoni, Ganija, Gaonkar, Garufi,
  Gaudio, Gaur, Gayathri, Gehrels, Gemme, Genin, Gennai, George, George,
  Gergely, Germain, Ghonge, Ghosh, Ghosh, Ghosh, Giaime, Giardina, Giazotto,
  Gill, Glover, Goetz, Goetz, Gomes, Gonz\'alez, Gonzalez~Castro, Gopakumar,
  Gorodetsky, Gossan, Gosselin, Gouaty, Grado, Graef, Granata, Grant, Gras,
  Gray, Greco, Green, Groot, Grote, Grunewald, Gruning, Guidi, Guo, Gupta,
  Gupta, Gushwa, Gustafson, Gustafson, Hall, Hall, Hammond, Haney, Hanke,
  Hanks, Hanna, Hannam, Hannuksela, Hanson, Hardwick, Harms, Harry, Harry,
  Hart, Haster, Haughian, Healy, Heidmann, Heintze, Heitmann, Hello, Hemming,
  Hendry, Heng, Hennig, Henry, Heptonstall, Heurs, Hild, Hoak, Hofman, Holt,
  Holz, Hopkins, Horst, Hough, Houston, Howell, Hu, Huerta, Huet, Hughey, Husa,
  Huttner, Huynh-Dinh, Indik, Ingram, Inta, Intini, Isa, Isac, Isi, Iyer,
  Izumi, Jacqmin, Jani, Jaranowski, Jawahar, Jim\'enez-Forteza, Johnson,
  Johnson-McDaniel, Jones, Jones, Jonker, Ju, Junker, Kalaghatgi, Kalogera,
  Kandhasamy, Kang, Kanner, Karki, Karvinen, Kasprzack, Katolik, Katsavounidis,
  Katzman, Kaufer, Kawabe, K\'ef\'elian, Keitel, Kemball, Kennedy, Kent, Key,
  Khalili, Khan, Khan, Khan, Khazanov, Kijbunchoo, Kim, Kim, Kim, Kim, Kim,
  Kimbrell, King, King, Kirchhoff, Kissel, Kleybolte, Klimenko, Koch,
  Koehlenbeck, Koley, Kondrashov, Kontos, Korobko, Korth, Kowalska, Kozak,
  Kr\"amer, Kringel, Krishnan, Kr\'olak, Kuehn, Kumar, Kumar, Kumar, Kuo,
  Kutynia, Kwang, Lackey, Lai, Landry, Lang, Lange, Lantz, Lanza,
  Lartaux-Vollard, Lasky, Laxen, Lazzarini, Lazzaro, Leaci, Leavey, Lee, Lee,
  Lee, Lee, Lee, Lehmann, Lenon, Leonardi, Leroy, Letendre, Levin, Li, Libson,
  Littenberg, Liu, Lo, Lockerbie, London, Lord, Lorenzini, Loriette, Lormand,
  Losurdo, Lough, Lovelace, L\"uck, Lumaca, Lundgren, Lynch, Ma, Macfoy,
  Machenschalk, MacInnis, Macleod, Maga\~na Hernandez, Maga\~na Sandoval,
  Maga\~na Zertuche, Magee, Majorana, Maksimovic, Man, Mandic, Mangano,
  Mansell, Manske, Mantovani, Marchesoni, Marion, M\'arka, M\'arka, Markakis,
  Markosyan, Maros, Martelli, Martellini, Martin, Martynov, Marx, Mason,
  Masserot, Massinger, Masso-Reid, Mastrogiovanni, Matas, Matichard, Matone,
  Mavalvala, Mayani, Mazumder, McCarthy, McClelland, McCormick, McCuller,
  McGuire, McIntyre, McIver, McManus, McRae, McWilliams, Meacher, Meadors,
  Meidam, Mejuto-Villa, Melatos, Mendell, Mercer, Merilh, Merzougui, Meshkov,
  Messenger, Messick, Metzdorff, Meyers, Mezzani, Miao, Michel, Middleton,
  Mikhailov, Milano, Miller, Miller, Miller, Miller, Millhouse, Minazzoli,
  Minenkov, Ming, Mishra, Mitra, Mitrofanov, Mitselmakher, Mittleman, Moggi,
  Mohan, Mohapatra, Montani, Moore, Moore, Moraru, Moreno, Morriss, Mours,
  Mow-Lowry, Mueller, Muir, Mukherjee, Mukherjee, Mukherjee, Mukund, Mullavey,
  Munch, Muniz, Murray, Napier, Nardecchia, Naticchioni, Nayak, Nelemans,
  Nelson, Neri, Nery, Neunzert, Newport, Newton, Ng, Nguyen, Nichols, Nielsen,
  Nissanke, Nitz, Noack, Nocera, Nolting, Normandin, Nuttall, Oberling,
  Ochsner, Oelker, Ogin, Oh, Oh, Ohme, Oliver, Oppermann, Oram, O'Reilly,
  Ormiston, Ortega, O'Shaughnessy, Ottaway, Overmier, Owen, Pace, Page, Page,
  Pai, Pai, Palamos, Palashov, Palomba, Pal-Singh, Pan, Pang, Pang, Pankow,
  Pannarale, Pant, Paoletti, Paoli, Papa, Paris, Parker, Pascucci, Pasqualetti,
  Passaquieti, Passuello, Patricelli, Pearlstone, Pedraza, Pedurand, Pekowsky,
  Pele, Penn, Perez, Perreca, Perri, Pfeiffer, Phelps, Piccinni, Pichot,
  Piergiovanni, Pierro, Pillant, Pinard, Pinto, Pitkin, Poggiani, Popolizio,
  Porter, Post, Powell, Prasad, Pratt, Predoi, Prestegard, Prijatelj, Principe,
  Privitera, Prodi, Prokhorov, Puncken, Punturo, Puppo, P\"urrer, Qi, Qin, Qiu,
  Quetschke, Quintero, Quitzow-James, Raab, Rabeling, Radkins, Raffai, Raja,
  Rajan, Rakhmanov, Ramirez, Rapagnani, Raymond, Razzano, Read, Regimbau, Rei,
  Reid, Reitze, Rew, Reyes, Ricci, Ricker, Rieger, Riles, Rizzo, Robertson,
  Robie, Robinet, Rocchi, Rolland, Rollins, Roma, Romano, Romano, Romel, Romie,
  Rosi\ifmmode~\acute{n}\else \'{n}\fi{}ska, Ross, Rowan, R\"udiger, Ruggi,
  Ryan, Rynge, Sachdev, Sadecki, Sadeghian, Sakellariadou, Salconi, Saleem,
  Salemi, Samajdar, Sammut, Sampson, Sanchez, Sandberg, Sandeen, Sanders,
  Sassolas, Sathyaprakash, Saulson, Sauter, Savage, Sawadsky, Schale, Scheuer,
  Schmidt, Schmidt, Schmidt, Schnabel, Schofield, Sch\"onbeck, Schreiber,
  Schuette, Schulte, Schutz, Schwalbe, Scott, Scott, Seidel, Sellers, Sengupta,
  Sentenac, Sequino, Sergeev, Shaddock, Shaffer, Shah, Shahriar, Shao, Shapiro,
  Shawhan, Sheperd, Shoemaker, Shoemaker, Siellez, Siemens, Sieniawska, Sigg,
  Silva, Singer, Singer, Singh, Singh, Singhal, Sintes, Slagmolen, Smith,
  Smith, Smith, Son, Sonnenberg, Sorazu, Sorrentino, Souradeep, Spencer,
  Srivastava, Staley, Steinke, Steinlechner, Steinlechner, Steinmeyer,
  Stephens, Stevenson, Stone, Strain, Stratta, Strigin, Sturani, Stuver,
  Summerscales, Sun, Sunil, Sutton, Swinkels, Szczepa\ifmmode~\acute{n}\else
  \'{n}\fi{}czyk, Tacca, Talukder, Tanner, T\'apai, Taracchini, Taylor, Taylor,
  Theeg, Thomas, Thomas, Thomas, Thorne, Thorne, Thrane, Tiwari, Tiwari,
  Tokmakov, Toland, Tonelli, Tornasi, Torrie, T\"oyr\"a, Travasso, Traylor,
  Trifir\`o, Trinastic, Tringali, Trozzo, Tsang, Tse, Tso, Tuyenbayev, Ueno,
  Ugolini, Unnikrishnan, Urban, Usman, Vahi, Vahlbruch, Vajente, Valdes,
  Vallisneri, van Bakel, van Beuzekom, van~den Brand, Van Den~Broeck,
  Vander-Hyde, van~der Schaaf, van Heijningen, van Veggel, Vardaro, Varma,
  Vass, Vas\'uth, Vecchio, Vedovato, Veitch, Veitch, Venkateswara, Venugopalan,
  Verkindt, Vetrano, Vicer\'e, Viets, Vinciguerra, Vine, Vinet, Vitale, Vo,
  Vocca, Vorvick, Voss, Vousden, Vyatchanin, Wade, Wade, Wade, Wald, Walet,
  Walker, Wallace, Walsh, Wang, Wang, Wang, Wang, Wang, Wang, Ward, Warner,
  Was, Watchi, Weaver, Wei, Weinert, Weinstein, Weiss, Wen, Wessel, We\ss{}els,
  Westphal, Wette, Whelan, Whiting, Whittle, Williams, Williams, Williamson,
  Willis, Willke, Wimmer, Winkler, Wipf, Wittel, Woan, Woehler, Wofford, Wong,
  Worden, Wright, Wu, Wu, Yam, Yamamoto, Yancey, Yap, Yu, Yu, Yvert,
  Zadro\ifmmode~\dot{z}\else \.{z}\fi{}ny, Zanolin, Zelenova, Zendri, Zevin,
  Zhang, Zhang, Zhang, Zhang, Zhao, Zhou, Zhou, Zhu, Zimmerman, Zucker, \&
  Zweizig}]{GW170104-2017}
Abbott, B.~P., Abbott, R., Abbott, T.~D., {et~al.} 2017{\natexlab{a}}, Phys. Rev. Lett., 118,
  221101

\bibitem[{{Abbott} {et~al.}(2017{\natexlab{b}}){Abbott}, {Abbott}, {Abbott},
  {Acernese}, {Ackley}, {Adams}, {Adams}, {Addesso}, {Adhikari}, {Adya}, \&
  et~al.}]{GW170608-2017}
{Abbott}, B.~P., {Abbott}, R., {Abbott}, T.~D., {et~al.} 2017{\natexlab{b}},
  \apjl, 851, L35

\bibitem[{{Abbott} {et~al.}(2017{\natexlab{c}}){Abbott}, {Abbott}, {Abbott},
  {Acernese}, {Ackley}, {Adams}, {Adams}, {Addesso}, {Adhikari}, {Adya}, \&
  et~al.}]{GW170814-2017}
Abbott, B.~P., Abbott, R., Abbott, T.~D., {et~al.} 2017{\natexlab{c}}, Phys. Rev. Lett., 119, 141101

\bibitem[{{Abbott} {et~al.}(2017{\natexlab{d}}){Abbott}, {Abbott}, {Abbott},
  {Acernese}, {Ackley}, {Adams}, {Adams}, {Addesso}, {Adhikari}, {Adya}, \&
  et~al.}]{GW170817-2017}
Abbott, B.~P., Abbott, R., Abbott, T.~D., {et~al.} 2017{\natexlab{d}}, Phys. Rev. Lett., 119, 161101

\bibitem[{{Abbott} {et~al.}(2017{\natexlab{e}}){Abbott}, {Abbott}, {Abbott},
  {Acernese}, {Ackley}, {Adams}, {Adams}, {Addesso}, {Adhikari}, {Adya}, \&
  et~al.}]{EM170817-2017}
Abbott, B.~P., Abbott, R., Abbott, T.~D., {et~al.}. 2017{\natexlab{e}}, \apjl, 848, L12

